On the limitations of H alpha luminosity as a star formation tracer in spatially resolved observations

This study examines the limitations of H$\alpha$ luminosity as a tracer of star formation rates (SFR) in spatially resolved observations. We carry out high-resolution simulations of a Milky Way-like galaxy including both supernova and photoionization feedback, and from these we generate synthetic H$\alpha$ emission maps that we compare to maps of the true distribution of young stellar objects (YSOs) on scales from whole-galaxy to individual molecular clouds ($\lesssim 100$ pc). Our results reveal significant spatial mismatches between H$\alpha$ and true YSO maps on sub-100 pc scales, primarily due to ionizing photon leakage, with a secondary contribution from young stars drifting away from their parent molecular clouds. On small scales these effect contribute significantly to the observed anti-correlation between gas and star formation, such that there is noticeably less anti-correlation if we replace an H$\alpha$-based star formation map with a YSO-based one; this in turn implies that previous studies have underestimated the time it takes for young stars to disperse their parent molecular clouds. However, these effects are limited in dense regions with hydrogen columns $N_\mathrm{H} > 3 \times 10^{21}$ cm$^{-2}$, where the H$\alpha$- and YSO-based SFR maps show better agreement. Based on this finding we propose a calibration model that can precisely measure the SFR of large molecular clouds (mean radius > 100 pc) with a combination of H$\alpha$ and CO observations, which provides a foundation for future study of star formation processes in extragalactic molecular clouds.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.2 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 20 July 2023
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
